Urban Flood Drifters (UFDs): Onset of Movement

Despite their catastrophic implications in flood events, the mobilization and transport of large, loose objects - termed Urban Flood Drifters (UFDs) - are often overlooked in flood management. This oversight stems from our limited understanding of how flowing water interacts with these heterogeneous objects. To bridge this knowledge gap, we introduce a mechanistic stability model that predicts the onset of UFD mobilization across a diverse array of loose objects, from plastics to heavy vehicles. Built on an inventory of key physical properties of UFDs, this model is also validated against existing mobilization studies. Our model generates stability curves that delineate flow conditions leading to their mobilization. We further enhance the reliability of our model by incorporating a Monte Carlo-based probabilistic framework that accounts for uncertainties and interdependencies among the input parameters. These probabilistic stability curves enable us to estimate the likelihood of mobilization for specific categories of UFDs under certain flow conditions. When integrated with flood maps or two-dimensional (2D) hydrodynamic models, our stability curves can guide urban planning efforts to predict and mitigate the impacts of UFDs during extreme flood events.

==> README_copernicus_package_6_8.txt <==
File: README_copernicus_package_6_8.txt
-------------------------------------------------------------------------
This is a README file for the Copernicus Publications LaTeX Macro Package 
copernicus_package.zip in the version 6.8, 28 March 2022
-------------------------------------------------------------------------
It consists of several files, each with its separate copyright.
This specific archive is collected for journals published by 
Copernicus Publications (Copernicus GmbH).

Copyright (C) 2022 Copernicus GmbH

E-mail: publications@copernicus.org
URL:   	https://publications.copernicus.org



Content:
- copernicus.cls: The LaTeX2e class file designed for Copernicus Publications journals. Current Version 9.46, 25 March 2022
- copernicus.cfg: The configuration file containing journal-specific information used by the class file. Last update 18 January 2022
- copernicus.bst: The bibliographic style file for BibTeX. Current Version 1.4, March 2022 
- pdfscreencop.sty / pdfscreen.sty
- template.tex: A LaTeX template in journal style.
